Global error estimators for parametric monotone nonlinearities and neural approximations

We construct computable error estimators, which double as loss functions for neural networks, for a class of parametric nonlinear partial differential equations with a monotonicity property, and prove that they are globally reliable and efficient. The value of such a loss function is bounded above and below by the squared error in the natural trial norm, for every trial function, not merely for those near the exact solution; this global property rests on monotonicity. The construction rests on splitting the nonlinear operator into a linear part and a strongly monotone closure, and on measuring the linear residual in a discrete dual norm. Since the closure contributes a dual norm that admits no closed form when the trial norm is stronger than an $L_2$ norm, the estimator is built around a computable surrogate for it, required only to satisfy a pairing bound and a Lipschitz bound. The main theorem then yields two-sided bounds with explicit constants and covers two instances. A first-order system least-squares estimator on conforming trial spaces is the first instance studied: its two-sided bound holds on the whole trial space and therefore applies to arbitrary approximations, including those not in a discrete finite element space. The second instance is a discontinuous Petrov-Galerkin estimator on trial spaces of finite element functions for each parameter value, built with broken test spaces, for which no conformity is required and the dual norm is computed by independent element-local problems. All assumptions are verified for a model class of nonlinear fluxes, with the constants tracked explicitly in terms of the parameter range. Being computable for an arbitrary input, both estimators serve as variationally correct loss functions for neural network approximations of parameter-to-solution maps.

==> data/section6_depth_mdpg.dat <==
epoch l1 l3 l5 l7 l1best l3best l5best l7best
1.00000000e+03 2.38112900e+01 7.45461377e+00 1.34974272e+01 1.41117753e+01 2.38112900e+01 7.45461377e+00 1.34974272e+01 1.41117753e+01
2.00000000e+03 1.12046191e+01 1.08252753e+01 4.94828674e+00 9.29370653e+00 1.12046191e+01 7.45461377e+00 4.94828674e+00 9.29370653e+00
3.00000000e+03 1.60310271e+00 2.86932003e+00 7.17418223e+00 5.71324064e+00 1.60310271e+00 2.86932003e+00 4.94828674e+00 5.71324064e+00
4.00000000e+03 5.16770227e+00 4.08990364e+00 4.70199030e+00 9.25877787e-01 1.60310271e+00 2.86932003e+00 4.70199030e+00 9.25877787e-01
5.00000000e+03 1.39948137e+01 9.74850803e+00 2.76515476e+00 1.29457530e+00 1.60310271e+00 2.86932003e+00 2.76515476e+00 9.25877787e-01
6.00000000e+03 2.72292271e+00 6.53524329e+00 6.46860167e-01 4.53625211e-01 1.60310271e+00 2.86932003e+00 6.46860167e-01 4.53625211e-01
7.00000000e+03 4.27727642e+00 1.18877336e+00 4.46224500e-01 3.32586477e-01 1.60310271e+00 1.18877336e+00 4.46224500e-01 3.32586477e-01
8.00000000e+03 7.63277989e+00 7.33019883e-01 6.47563551e-01 4.73394880e-01 1.60310271e+00 7.33019883e-01 4.46224500e-01 3.32586477e-01
9.00000000e+03 5.44838496e+00 7.44387703e-01 2.92492731e-01 1.96777593e-01 1.60310271e+00 7.33019883e-01 2.92492731e-01 1.96777593e-01
1.00000000e+04 6.96083833e+00 5.46544832e-01 2.69023895e-01 3.12201902e-01 1.60310271e+00 5.46544832e-01 2.69023895e-01 1.96777593e-01


==> data/section6_depth_mfosls.dat <==
epoch l1 l3 l5 l7 l1best l3best l5best l7best
1.00000000e+03 3.30653934e+01 2.56755265e+01 2.09790579e+01 1.75904887e+01 3.30653934e+01 2.56755265e+01 2.09790579e+01 1.75904887e+01
2.00000000e+03 9.63073087e+00 1.58950394e+01 1.00900214e+01 3.55351197e+00 9.63073087e+00 1.58950394e+01 1.00900214e+01 3.55351197e+00
3.00000000e+03 6.42725155e+00 9.13450627e-01 2.25187642e+00 2.99481715e+00 6.42725155e+00 9.13450627e-01 2.25187642e+00 2.99481715e+00
4.00000000e+03 1.41864675e+00 2.68818577e+00 2.75282445e+00 6.49964574e-01 1.41864675e+00 9.13450627e-01 2.25187642e+00 6.49964574e-01
5.00000000e+03 6.99234984e+00 5.00821409e+00 1.24535763e+01 4.67826280e-01 1.41864675e+00 9.13450627e-01 2.25187642e+00 4.67826280e-01
6.00000000e+03 1.90090704e+00 1.92072487e+00 6.46443066e-01 5.93632739e-01 1.41864675e+00 9.13450627e-01 6.46443066e-01 4.67826280e-01
7.00000000e+03 1.22953972e+00 1.64026918e+00 3.94751206e-01 2.21488998e-01 1.22953972e+00 9.13450627e-01 3.94751206e-01 2.21488998e-01
8.00000000e+03 2.78589944e+00 7.24490265e-01 3.15212463e-01 3.13200456e-01 1.22953972e+00 7.24490265e-01 3.15212463e-01 2.21488998e-01
9.00000000e+03 5.41734866e-01 3.98723614e-01 3.41391946e-01 1.63787017e-01 5.41734866e-01 3.98723614e-01 3.15212463e-01 1.63787017e-01
1.00000000e+04 1.95932000e+00 3.67152442e-01 2.39496739e-01 1.50519822e-01 5.41734866e-01 3.67152442e-01 2.39496739e-01 1.50519822e-01


==> data/section6_trainset_mdpg.dat <==
epoch n128 n256 n512 n1024 n2048 n4096 n128best n256best n512best n1024best n2048best n4096best fem
1.00000000e+03 1.08023885e+02 4.93812682e+01 3.64851901e+01 2.98007893e+01 1.15292582e+01 1.34974272e+01 1.08023885e+02 4.93812682e+01 3.64851901e+01 2.98007893e+01 1.15292582e+01 1.34974272e+01 2.40791100e-02
2.00000000e+03 6.87442615e+01 4.20925668e+01 2.42968482e+01 4.76310542e+01 7.04705900e+00 4.94828674e+00 6.87442615e+01 4.20925668e+01 2.42968482e+01 2.98007893e+01 7.04705900e+00 4.94828674e+00 2.40791100e-02
3.00000000e+03 8.25428886e+01 3.27964564e+01 2.82605110e+01 1.05358480e+01 6.28009769e+00 7.17418223e+00 6.87442615e+01 3.27964564e+01 2.42968482e+01 1.05358480e+01 6.28009769e+00 4.94828674e+00 2.40791100e-02
4.00000000e+03 5.91558292e+01 3.27057473e+01 2.96148592e+01 1.43796139e+01 5.13875636e+00 4.70199030e+00 5.91558292e+01 3.27057473e+01 2.42968482e+01 1.05358480e+01 5.13875636e+00 4.70199030e+00 2.40791100e-02
5.00000000e+03 6.70661439e+01 3.44409540e+01 3.38219393e+01 1.33370963e+01 8.18334906e+00 2.76515476e+00 5.91558292e+01 3.27057473e+01 2.42968482e+01 1.05358480e+01 5.13875636e+00 2.76515476e+00 2.40791100e-02
6.00000000e+03 1.30110980e+02 4.52260619e+01 1.30269458e+01 3.91292790e+01 3.43301808e+00 6.46860167e-01 5.91558292e+01 3.27057473e+01 1.30269458e+01 1.05358480e+01 3.43301808e+00 6.46860167e-01 2.40791100e-02
7.00000000e+03 5.41712102e+01 2.49395876e+01 1.22157023e+01 6.43671522e+00 7.20948418e+00 4.46224500e-01 5.41712102e+01 2.49395876e+01 1.22157023e+01 6.43671522e+00 3.43301808e+00 4.46224500e-01 2.40791100e-02
8.00000000e+03 5.07975860e+01 5.73925371e+01 1.07436635e+01 5.90103124e+00 7.26676962e+00 6.47563551e-01 5.07975860e+01 2.49395876e+01 1.07436635e+01 5.90103124e+00 3.43301808e+00 4.46224500e-01 2.40791100e-02
9.00000000e+03 5.49393731e+01 2.83263529e+01 1.17015516e+01 6.41013941e+00 3.96329182e+00 2.92492731e-01 5.07975860e+01 2.49395876e+01 1.07436635e+01 5.90103124e+00 3.43301808e+00 2.92492731e-01 2.40791100e-02
1.00000000e+04 5.43579107e+01 3.20841072e+01 1.99617063e+01 6.84118249e+00 2.60359160e+00 2.69023895e-01 5.07975860e+01 2.49395876e+01 1.07436635e+01 5.90103124e+00 2.60359160e+00 2.69023895e-01 2.40791100e-02
1.10000000e+04 9.44779932e+01 3.39230848e+01 2.29476765e+01 6.00094907e+00 9.26615616e-01 6.49584887e-01 5.07975860e+01 2.49395876e+01 1.07436635e+01 5.90103124e+00 9.26615616e-01 2.69023895e-01 2.40791100e-02
1.20000000e+04 7.04154896e+01 2.27546944e+01 1.35922454e+01 9.40894952e+00 9.10338978e-01 7.36211681e-01 5.07975860e+01 2.27546944e+01 1.07436635e+01 5.90103124e+00 9.10338978e-01 2.69023895e-01 2.40791100e-02
1.30000000e+04 5.23262149e+01 2.61720906e+01 2.58480431e+01 6.54558462e+00 1.13704426e+00 3.62241380e-01 5.07975860e+01 2.27546944e+01 1.07436635e+01 5.90103124e+00 9.10338978e-01 2.69023895e-01 2.40791100e-02
1.40000000e+04 6.01024563e+01 2.87101304e+01 1.46470703e+01 5.98355000e+00 8.57889069e-01 1.66142339e-01 5.07975860e+01 2.27546944e+01 1.07436635e+01 5.90103124e+00 8.57889069e-01 1.66142339e-01 2.40791100e-02
1.50000000e+04 5.52803804e+01 1.88379072e+01 8.05981768e+00 3.61300921e+00 1.38591773e+00 3.83125458e-01 5.07975860e+01 1.88379072e+01 8.05981768e+00 3.61300921e+00 8.57889069e-01 1.66142339e-01 2.40791100e-02
1.60000000e+04 5.33522809e+01 2.85076640e+01 1.27205674e+01 3.31155132e+00 7.73862344e-01 1.43425722e-01 5.07975860e+01 1.88379072e+01 8.05981768e+00 3.31155132e+00 7.73862344e-01 1.43425722e-01 2.40791100e-02
1.70000000e+04 5.44897107e+01 2.39682680e+01 1.19191110e+01 2.86081864e+00 7.61740000e-01 2.19830940e-01 5.07975860e+01 1.88379072e+01 8.05981768e+00 2.86081864e+00 7.61740000e-01 1.43425722e-01 2.40791100e-02
1.80000000e+04 5.56873376e+01 6.38873933e+01 1.41778119e+01 2.26809393e+00 6.99407332e-01 1.64629772e-01 5.07975860e+01 1.88379072e+01 8.05981768e+00 2.26809393e+00 6.99407332e-01 1.43425722e-01 2.40791100e-02
1.90000000e+04 6.06661379e+01 1.54743154e+01 4.29729117e+00 3.46940321e+00 8.29137071e-01 1.88294018e-01 5.07975860e+01 1.54743154e+01 4.29729117e+00 2.26809393e+00 6.99407332e-01 1.43425722e-01 2.40791100e-02
2.00000000e+04 5.88740181e+01 1.48294475e+01 5.27269925e+00 1.62033719e+00 5.54618137e-01 4.41692805e-01 5.07975860e+01 1.48294475e+01 4.29729117e+00 1.62033719e+00 5.54618137e-01 1.43425722e-01 2.40791100e-02


==> data/section6_trainset_mfosls.dat <==
epoch n128 n256 n512 n1024 n2048 n4096 n128best n256best n512best n1024best n2048best n4096best fem
1.00000000e+03 8.03058477e+01 3.66470365e+01 1.82557043e+01 1.86973849e+01 1.42702617e+01 2.09790579e+01 8.03058477e+01 3.66470365e+01 1.82557043e+01 1.86973849e+01 1.42702617e+01 2.09790579e+01 1.02937764e-02
2.00000000e+03 4.29344959e+01 3.22078024e+01 2.61511287e+01 1.03927469e+01 8.85175183e+00 1.00900214e+01 4.29344959e+01 3.22078024e+01 1.82557043e+01 1.03927469e+01 8.85175183e+00 1.00900214e+01 1.02937764e-02
3.00000000e+03 5.55534456e+01 2.50906925e+01 1.45042167e+01 3.76692885e+01 4.32699800e+00 2.25187642e+00 4.29344959e+01 2.50906925e+01 1.45042167e+01 1.03927469e+01 4.32699800e+00 2.25187642e+00 1.02937764e-02
4.00000000e+03 3.60757651e+01 3.36409147e+01 1.92808136e+01 5.81505270e+00 1.07919833e+01 2.75282445e+00 3.60757651e+01 2.50906925e+01 1.45042167e+01 5.81505270e+00 4.32699800e+00 2.25187642e+00 1.02937764e-02
5.00000000e+03 3.34496286e+01 2.16303968e+01 4.56327148e+01 6.97967636e+00 4.31702578e+00 1.24535763e+01 3.34496286e+01 2.16303968e+01 1.45042167e+01 5.81505270e+00 4.31702578e+00 2.25187642e+00 1.02937764e-02
6.00000000e+03 5.39915099e+01 1.81144939e+01 1.15025551e+01 1.73787155e+01 4.96926025e+00 6.46443066e-01 3.34496286e+01 1.81144939e+01 1.15025551e+01 5.81505270e+00 4.31702578e+00 6.46443066e-01 1.02937764e-02
7.00000000e+03 3.39151240e+01 3.11919985e+01 8.59302003e+00 4.44717821e+00 7.19221320e+00 3.94751206e-01 3.34496286e+01 1.81144939e+01 8.59302003e+00 4.44717821e+00 4.31702578e+00 3.94751206e-01 1.02937764e-02
8.00000000e+03 3.92262729e+01 1.63196610e+01 7.69797901e+00 5.14074618e+00 5.18168792e+00 3.15212463e-01 3.34496286e+01 1.63196610e+01 7.69797901e+00 4.44717821e+00 4.31702578e+00 3.15212463e-01 1.02937764e-02
9.00000000e+03 3.30143529e+01 2.84702606e+01 5.69273400e+00 4.23762427e+00 3.64762247e+00 3.41391946e-01 3.30143529e+01 1.63196610e+01 5.69273400e+00 4.23762427e+00 3.64762247e+00 3.15212463e-01 1.02937764e-02
1.00000000e+04 3.65349862e+01 1.38956283e+01 8.32004766e+00 4.74178768e+00 2.81131878e+00 2.39496739e-01 3.30143529e+01 1.38956283e+01 5.69273400e+00 4.23762427e+00 2.81131878e+00 2.39496739e-01 1.02937764e-02
1.10000000e+04 4.28297186e+01 3.04351099e+01 1.31769801e+01 9.19822850e+00 1.19867484e+00 2.60929071e-01 3.30143529e+01 1.38956283e+01 5.69273400e+00 4.23762427e+00 1.19867484e+00 2.39496739e-01 1.02937764e-02
1.20000000e+04 4.71960182e+01 2.76395335e+01 1.06612775e+01 5.93784986e+00 1.04430104e+00 2.22840276e-01 3.30143529e+01 1.38956283e+01 5.69273400e+00 4.23762427e+00 1.04430104e+00 2.22840276e-01 1.02937764e-02
1.30000000e+04 3.11720687e+01 2.35754218e+01 5.41505498e+00 5.12662061e+00 9.38070743e-01 3.04245142e-01 3.11720687e+01 1.38956283e+01 5.41505498e+00 4.23762427e+00 9.38070743e-01 2.22840276e-01 1.02937764e-02
1.40000000e+04 3.02896219e+01 2.02446645e+01 7.56168249e+00 7.39064156e+00 8.99331885e-01 2.83438591e-01 3.02896219e+01 1.38956283e+01 5.41505498e+00 4.23762427e+00 8.99331885e-01 2.22840276e-01 1.02937764e-02
1.50000000e+04 4.11377119e+01 1.52397786e+01 9.53668663e+00 5.50079879e+00 6.01544888e-01 3.79866643e-01 3.02896219e+01 1.38956283e+01 5.41505498e+00 4.23762427e+00 6.01544888e-01 2.22840276e-01 1.02937764e-02
1.60000000e+04 3.10260592e+01 2.38866849e+01 6.31052107e+00 4.56669942e+00 6.26064313e-01 1.76202294e-01 3.02896219e+01 1.38956283e+01 5.41505498e+00 4.23762427e+00 6.01544888e-01 1.76202294e-01 1.02937764e-02
1.70000000e+04 3.06309271e+01 1.30774279e+01 1.60819860e+01 3.24810337e+00 4.71678287e-01 1.36227098e-01 3.02896219e+01 1.30774279e+01 5.41505498e+00 3.24810337e+00 4.71678287e-01 1.36227098e-01 1.02937764e-02
1.80000000e+04 2.88768653e+01 5.55647045e+01 5.67311481e+00 3.33508343e+00 6.35681488e-01 1.58744549e-01 2.88768653e+01 1.30774279e+01 5.41505498e+00 3.24810337e+00 4.71678287e-01 1.36227098e-01 1.02937764e-02
1.90000000e+04 3.12599058e+01 1.28194607e+01 5.88550614e+00 3.49577607e+00 6.98310061e-01 1.80465865e-01 2.88768653e+01 1.28194607e+01 5.41505498e+00 3.24810337e+00 4.71678287e-01 1.36227098e-01 1.02937764e-02
2.00000000e+04 3.33331294e+01 1.50060146e+01 6.27570785e+00 2.75076332e+00 3.95681553e-01 1.95222995e-01 2.88768653e+01 1.28194607e+01 5.41505498e+00 2.75076332e+00 3.95681553e-01 1.36227098e-01 1.02937764e-02

